Explanation-Guided Fairness Testing through Genetic Algorithm

The fairness characteristic is a critical attribute of trusted AI systems. A plethora of research has proposed diverse methods for individual fairness testing. However, they are suffering from three major limitations, i.e., low efficiency, low effectiveness, and model-specificity. This work proposes ExpGA, an explanationguided fairness testing approach through a genetic algorithm (GA). ExpGA employs the explanation results generated by interpretable methods to collect high-quality initial seeds, which are prone to derive discriminatory samples by slightly modifying feature values. ExpGA then adopts GA to search discriminatory sample candidates by optimizing a fitness value. Benefiting from this combination of explanation results and GA, ExpGA is both efficient and effective to detect discriminatory individuals. Moreover, ExpGA only requires prediction probabilities of the tested model, resulting in a better generalization capability to various models. Experiments on multiple real-world benchmarks, including tabular and text datasets, show that ExpGA presents higher efficiency and effectiveness than four state-of-the-art approaches.

==> Figure/dataset.txt <==
*********************************************************************************************************
CensusIncome

Data Set Information:

Extraction was done by Barry Becker from the 1994 Census database. A set of reasonably clean records was extracted using the following conditions: ((AAGE>16) && (AGI>100) && (AFNLWGT>1)&& (HRSWK>0)) 

Prediction task is to determine whether a person makes over 50K a year.


Attribute Information:

Listing of attributes: 

>50K, <=50K. 

age: continuous. 
workclass: Private, Self-emp-not-inc, Self-emp-inc, Federal-gov, Local-gov, State-gov, Without-pay, Never-worked. 
fnlwgt: continuous. 
education: Bachelors, Some-college, 11th, HS-grad, Prof-school, Assoc-acdm, Assoc-voc, 9th, 7th-8th, 12th, Masters, 1st-4th, 10th, Doctorate, 5th-6th, Preschool. 
education-num: continuous. 
marital-status: Married-civ-spouse, Divorced, Never-married, Separated, Widowed, Married-spouse-absent, Married-AF-spouse. 
occupation: Tech-support, Craft-repair, Other-service, Sales, Exec-managerial, Prof-specialty, Handlers-cleaners, Machine-op-inspct, Adm-clerical, Farming-fishing, Transport-moving, Priv-house-serv, Protective-serv, Armed-Forces. 
relationship: Wife, Own-child, Husband, Not-in-family, Other-relative, Unmarried. 
race: White, Asian-Pac-Islander, Amer-Indian-Eskimo, Other, Black. 
sex: Female, Male. 
capital-gain: continuous. 
capital-loss: continuous. 
hours-per-week: continuous. 
native-country: United-States, Cambodia, England, Puerto-Rico, Canada, Germany, Outlying-US(Guam-USVI-etc), India, Japan, Greece, South, China, Cuba, Iran, Honduras, Philippines, Italy, Poland, Jamaica, Vietnam, Mexico, Portugal, Ireland, France, Dominican-Republic, Laos, Ecuador, Taiwan, Haiti, Columbia, Hungary, Guatemala, Nicaragua, Scotland, Thailand, Yugoslavia, El-Salvador, Trinadad&Tobago, Peru, Hong, Holand-Netherlands.

*********************************************************************************************************
German Credit:
Data Set Information:

Two datasets are provided. the original dataset, in the form provided by Prof. Hofmann, contains categorical/symbolic attributes and is in the file "german.data". 

For algorithms that need numerical attributes, Strathclyde University produced the file "german.data-numeric". This file has been edited and several indicator variables added to make it suitable for algorithms which cannot cope with categorical variables. Several attributes that are ordered categorical (such as attribute 17) have been coded as integer. This was the form used by StatLog. 

This dataset requires use of a cost matrix (see below) 

..... 1 2 
---------------------------- 
1 0 1 
----------------------- 
2 5 0 

(1 = Good, 2 = Bad) 

The rows represent the actual classification and the columns the predicted classification. 

It is worse to class a customer as good when they are bad (5), than it is to class a customer as bad when they are good (1). 


Attribute Information:

Attribute 1: (qualitative) 
Status of existing checking account 
A11 : ... < 0 DM 
A12 : 0 <= ... < 200 DM 
A13 : ... >= 200 DM / salary assignments for at least 1 year 
A14 : no checking account 

Attribute 2: (numerical) 
Duration in month 

Attribute 3: (qualitative) 
Credit history 
A30 : no credits taken/ all credits paid back duly 
A31 : all credits at this bank paid back duly 
A32 : existing credits paid back duly till now 
A33 : delay in paying off in the past 
A34 : critical account/ other credits existing (not at this bank) 

Attribute 4: (qualitative) 
Purpose 
A40 : car (new) 
A41 : car (used) 
A42 : furniture/equipment 
A43 : radio/television 
A44 : domestic appliances 
A45 : repairs 
A46 : education 
A47 : (vacation - does not exist?) 
A48 : retraining 
A49 : business 
A410 : others 

Attribute 5: (numerical) 
Credit amount 

Attibute 6: (qualitative) 
Savings account/bonds 
A61 : ... < 100 DM 
A62 : 100 <= ... < 500 DM 
A63 : 500 <= ... < 1000 DM 
A64 : .. >= 1000 DM 
A65 : unknown/ no savings account 

Attribute 7: (qualitative) 
Present employment since 
A71 : unemployed 
A72 : ... < 1 year 
A73 : 1 <= ... < 4 years 
A74 : 4 <= ... < 7 years 
A75 : .. >= 7 years 

Attribute 8: (numerical) 
Installment rate in percentage of disposable income 

Attribute 9: (qualitative) 
Personal status and sex 
A91 : male : divorced/separated 
A92 : female : divorced/separated/married 
A93 : male : single 
A94 : male : married/widowed 
A95 : female : single 

Attribute 10: (qualitative) 
Other debtors / guarantors 
A101 : none 
A102 : co-applicant 
A103 : guarantor 

Attribute 11: (numerical) 
Present residence since 

Attribute 12: (qualitative) 
Property 
A121 : real estate 
A122 : if not A121 : building society savings agreement/ life insurance 
A123 : if not A121/A122 : car or other, not in attribute 6 
A124 : unknown / no property 

Attribute 13: (numerical) 
Age in years 

Attribute 14: (qualitative) 
Other installment plans 
A141 : bank 
A142 : stores 
A143 : none 

Attribute 15: (qualitative) 
Housing 
A151 : rent 
A152 : own 
A153 : for free 

Attribute 16: (numerical) 
Number of existing credits at this bank 

Attribute 17: (qualitative) 
Job 
A171 : unemployed/ unskilled - non-resident 
A172 : unskilled - resident 
A173 : skilled employee / official 
A174 : management/ self-employed/ 
highly qualified employee/ officer 

Attribute 18: (numerical) 
Number of people being liable to provide maintenance for 

Attribute 19: (qualitative) 
Telephone 
A191 : none 
A192 : yes, registered under the customers name 

Attribute 20: (qualitative) 
foreign worker 
A201 : yes 
A202 : no 

*********************************************************************************************
Bank Marketing dataset

Data Set Information:

The data is related with direct marketing campaigns of a Portuguese banking institution. The marketing campaigns were based on phone calls. Often, more than one contact to the same client was required, in order to access if the product (bank term deposit) would be ('yes') or not ('no') subscribed. 

There are four datasets: 
1) bank-additional-full.csv with all examples (41188) and 20 inputs, ordered by date (from May 2008 to November 2010), very close to the data analyzed in [Moro et al., 2014]
2) bank-additional.csv with 10% of the examples (4119), randomly selected from 1), and 20 inputs.
3) bank-full.csv with all examples and 17 inputs, ordered by date (older version of this dataset with less inputs). 
4) bank.csv with 10% of the examples and 17 inputs, randomly selected from 3 (older version of this dataset with less inputs). 
The smallest datasets are provided to test more computationally demanding machine learning algorithms (e.g., SVM). 

The classification goal is to predict if the client will subscribe (yes/no) a term deposit (variable y).


Attribute Information:

Input variables:
# bank client data:
1 - age (numeric)
2 - job : type of job (categorical: 'admin.','blue-collar','entrepreneur','housemaid','management','retired','self-employed','services','student','technician','unemployed','unknown')
3 - marital : marital status (categorical: 'divorced','married','single','unknown'; note: 'divorced' means divorced or widowed)
4 - education (categorical: 'basic.4y','basic.6y','basic.9y','high.school','illiterate','professional.course','university.degree','unknown')
5 - default: has credit in default? (categorical: 'no','yes','unknown')
6 - housing: has housing loan? (categorical: 'no','yes','unknown')
7 - loan: has personal loan? (categorical: 'no','yes','unknown')
# related with the last contact of the current campaign:
8 - contact: contact communication type (categorical: 'cellular','telephone') 
9 - month: last contact month of year (categorical: 'jan', 'feb', 'mar', ..., 'nov', 'dec')
10 - day_of_week: last contact day of the week (categorical: 'mon','tue','wed','thu','fri')
11 - duration: last contact duration, in seconds (numeric). Important note: this attribute highly affects the output target (e.g., if duration=0 then y='no'). Yet, the duration is not known before a call is performed. Also, after the end of the call y is obviously known. Thus, this input should only be included for benchmark purposes and should be discarded if the intention is to have a realistic predictive model.
# other attributes:
12 - campaign: number of contacts performed during this campaign and for this client (numeric, includes last contact)
13 - pdays: number of days that passed by after the client was last contacted from a previous campaign (numeric; 999 means client was not previously contacted)
14 - previous: number of contacts performed before this campaign and for this client (numeric)
15 - poutcome: outcome of the previous marketing campaign (categorical: 'failure','nonexistent','success')
# social and economic context attributes
16 - emp.var.rate: employment variation rate - quarterly indicator (numeric)
17 - cons.price.idx: consumer price index - monthly indicator (numeric) 
18 - cons.conf.idx: consumer confidence index - monthly indicator (numeric) 
19 - euribor3m: euribor 3 month rate - daily indicator (numeric)
20 - nr.employed: number of employees - quarterly indicator (numeric)

Output variable (desired target):
21 - y - has the client subscribed a term deposit? (binary: 'yes','no')




